A Survey of the Galactic Plane for Dispersed Pulses with the Australian Square Kilometre Array Pathfinder

We report the results from a survey of the Galactic plane for dispersed single pulses using the Australian SKA Pathfinder (ASKAP). We searched for rare bright dispersed radio pulses comprising 160 pointings covering 4800 deg$^2$ of the Galactic plane within |b| $< 7 \deg$, each pointing with an exposure time of 10 hours. We detected one fast radio burst, FRB 180430, and single pulses from 11 pulsars. No rotating radio transients were detected. We detected FRB 180430 in the Galactic plane in the anticentre direction with a fluence of 216$\pm5$Jy ms a dispersion measure (DM) of 264.1 pc cm-3. We estimate the extragalactic DM of the object to be less than 86.7 $ \text{pc} \ \text{cm}^{-3} $ depending on the electron density model. One model suggests that this FRB may be a giant pulse within our galaxy; we discuss how this may not correctly represent the line-of-sight DM. Based on the single detection of FRB 180430 in 3.47 $\times 10^{4}$ deg$^2$ h we derive a FRB event rate in the Galactic plane at the 20 Jy ms threshold to be in the range 2-140 per sky per day at 95% confidence. Despite the necessarily large uncertainties from this single detection, this is consistent with the current ASKAP all-sky detection rate.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
